A Low Frequency Pilot Survey of Southern HII Regions in the Vela Constellation

Atomic ionised regions with strong continuum emission are often associated with regions of high-mass star formation and low-frequency (<2GHz) observations of these regions are needed to help build star formation models. The region toward the Vela Supernova Remnant is particularly interesting as it is a complex structure of recent supernova explosions and molecular clouds containing a number of HII regions that are not well characterised. We searched publicly available catalogues for HII regions, both candidate and identified, which also have low-frequency emission. In the area of ~400 square degrees toward the Vela Supernova remnant, we found 10 such HII regions, some of which have multiple components in catalogues. In this work we use data from the Australian Square Kilometre Array Pathfinder and previously unpublished data from the Murchison Widefield Array and the Australian Telescope Compact Array to analyse these sources. The high-mass star forming region RCW 38, with observations specifically targeted on the source, is used as a pilot study to demonstrate how low-frequency, wide-field continuum observations can identify and study HII regions in our Galaxy. For the 9 other HII regions, we discuss their properties; including information about which clouds are interacting, their ages, whether they are dominated by infrared or optical H$\alpha$ lines, distances, ionising photon flux, and upper limits on the infrared luminosity. In future work, these 9 regions will be analysed in more detail, similar to the result for RCW 38 presented here.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
